Thermodynamics-informed neural networks for physically realistic mixed reality

The imminent impact of immersive technologies in society urges for active research in real-time and interactive physics simulation for virtual worlds to be realistic. In this context, realistic means to be compliant to the laws of physics. In this paper we present a method for computing the dynamic response of (possibly non-linear and dissipative) deformable objects induced by real-time user interactions in mixed reality using deep learning. The graph-based architecture of the method ensures the thermodynamic consistency of the predictions, whereas the visualization pipeline allows a natural and realistic user experience. Two examples of virtual solids interacting with virtual or physical solids in mixed reality scenarios are provided to prove the performance of the method.

==> results/beams_box/error_beams_test.txt <==
lw uw lq uq med
0.00071521674 0.004338537 0.001602519943844527 0.002826447307597846 0.0021450394
0.001880257 0.026998589 0.007264636689797044 0.015607175650075078 0.011360154
0.045362182 0.22690772 0.08691670745611191 0.15307316929101944 0.10308793


==> results/beams_box/error_beams_train.txt <==
lw uw lq uq med
0.0006841884 0.0050535086 0.001635471562622115 0.0030346710700541735 0.0023025898
0.001549449 0.02210357 0.005833000992424786 0.012352741556242108 0.008714402
0.040951446 0.112999074 0.054843418300151825 0.0781277734786272 0.06277481


==> results/boxplot/error_beams_test.txt <==
lw uw lq uq med
0.00071521674 0.004338537 0.001602519943844527 0.002826447307597846 0.0021450394
0.001880257 0.026998589 0.007264636689797044 0.015607175650075078 0.011360154
0.045362182 0.22690772 0.08691670745611191 0.15307316929101944 0.10308793


==> results/boxplot/error_beams_train.txt <==
lw uw lq uq med
0.0006841884 0.0050535086 0.001635471562622115 0.0030346710700541735 0.0023025898
0.001549449 0.02210357 0.005833000992424786 0.012352741556242108 0.008714402
0.040951446 0.112999074 0.054843418300151825 0.0781277734786272 0.06277481


==> results/boxplot/error_bunny_test.txt <==
lw uw lq uq med
0.00044451802 0.01671412 0.0027031004428863525 0.008599399821832776 0.0049948245
0.0042733983 0.2506685 0.04751612991094589 0.13162588328123093 0.08554959
0.38250688 1.0947291 0.48910102248191833 0.8267250955104828 0.57506716


==> results/boxplot/error_bunny_train.txt <==
lw uw lq uq med
0.00031260127 0.010457064 0.00207322504138574 0.005459773121401668 0.003657135
0.0018787326 0.059113752 0.012407652102410793 0.031098813749849796 0.020359458
0.033200815 0.2744674 0.10864962823688984 0.1758735291659832 0.13472214


==> results/bunny_box/error_bunny_test.txt <==
lw uw lq uq med
0.00044451802 0.01671412 0.0027031004428863525 0.008599399821832776 0.0049948245
0.0042733983 0.2506685 0.04751612991094589 0.13162588328123093 0.08554959
0.38250688 1.0947291 0.48910102248191833 0.8267250955104828 0.57506716


==> results/bunny_box/error_bunny_train.txt <==
lw uw lq uq med
0.00031260127 0.010457064 0.00207322504138574 0.005459773121401668 0.003657135
0.0018787326 0.059113752 0.012407652102410793 0.031098813749849796 0.020359458
0.033200815 0.2744674 0.10864962823688984 0.1758735291659832 0.13472214

